Time-resolved spectroscopy and photometry of an M dwarf flare star YZ Canis Minoris with OISTER and TESS: Blue asymmetry in H$\alpha$ line during the non-white light flare

In this paper, we present the results from spectroscopic and photometric observations of the M-type flare star YZ CMi in the framework of the Optical and Infrared Synergetic Telescopes for Education and Research (OISTER) collaborations during the Transiting Exoplanet Survey Satellite (TESS) observation period. We detected 145 white-light flares from the TESS light curve and 4 H$\alpha$ flares from the OISTER observations performed between 2019-01-16 and 2019-01-18. Among them, 3 H$\alpha$ flares were associated with white-light flares. However, one of them did not show clear brightening in continuum; during this flare, the H$\alpha$ line exhibited blue-asymmetry which has lasted for $\sim 60$ min. The line of sight velocity of the blue-shifted component is $-80$ - $-100$ km s$^{-1}$. This suggests that there can be upward flows of chromospheric cool plasma even without detectable red/NIR continuum brightening. By assuming that the blue-asymmetry in H$\alpha$ line was caused by a prominence eruption on YZ CMi, we estimated the mass and kinetic energy of the upward-moving material to be $10^{16}$ - $10^{18}$ g and $10^{29.5}$ - $10^{31.5}$ erg, respectively. The estimated mass is comparable to expectations from the empirical relation between the flare X-ray energy and mass of upward-moving material for stellar flares and solar CMEs. In contrast, the estimated kinetic energy for the non-white-light flare on YZ CMi is roughly $2$ orders of magnitude smaller than that expected from the relation between flare X-ray energy and kinetic energy for solar CMEs. This could be understood by the difference in the velocity between CMEs and prominence eruptions.

==> Table_S1.csv <==
"#Flare peak time in BJD: peak time of flares in the Barycentric Julian Date (BJD)"
"#Amplitude of flare: amplitude of flares normalized by the stellar average brightness"
"#Equivalent duration in TESS-band (sec): equivalent duration (Gershberg 1972) of flares in TESS-band (center: 8000 angstrom; 6000-10000 angstrom) in unit of second"
"#Bolometric flare energy (erg): bolometric energy of flares in unit of erg (we assumed that the effective temperature of YZ CMi, that of flare component, stellar radius are 3300K, 10000K, and 0.3 solar radius, respectively)"
"#e-folding decay time (min): e-folding time of flares in unit of minute (for detail, see section 4.4)"
"#NOTE"
"# *Flares wtih the eftime of 'na': Since the flare duration is short, we could not estimate e-folding time."
"Flare peak time in BJD","Amplitude of flare","Equivalent duration in TESS-band (sec)","Bolometric flare energy (erg)","e-folding decay time (min)"
2458491.7552,0.0086,6.32,1.5e+32,21.79
2458492.1747,0.0263,17.83,4.3e+32,8.10
2458492.1969,0.0034,0.58,1.4e+31,2.47
2458492.2024,0.0146,5.27,1.3e+32,4.45
2458492.2205,0.0085,5.01,1.2e+32,8.03
2458492.2316,0.0379,19.20,4.7e+32,8.94
2458492.3372,0.0035,0.57,1.4e+31,2.59
2458492.3886,0.0024,0.37,8.9e+30,1.96
2458492.4274,0.0155,9.07,2.2e+32,9.34
2458492.7400,0.0043,1.24,3.0e+31,8.56
2458492.8469,0.0055,0.96,2.3e+31,1.81
2458493.0636,0.0270,14.20,3.4e+32,6.22
2458493.2844,0.0024,0.69,1.7e+31,8.04
2458493.3719,0.0051,1.68,4.1e+31,5.93
2458493.5955,0.0034,0.49,1.2e+31,4.37
2458493.7705,0.0126,2.91,7.1e+31,2.61
2458493.8289,0.0089,2.30,5.6e+31,6.16
2458493.9066,0.0256,11.18,2.7e+32,7.53
2458493.9372,0.0072,3.05,7.4e+31,9.49
2458493.9969,0.0187,10.69,2.6e+32,6.44
2458494.2789,0.0208,7.93,1.9e+32,3.67
2458494.4928,0.0024,0.39,9.5e+30,2.30
2458494.7192,0.0029,0.54,1.3e+31,4.24
2458494.7317,0.0159,4.27,1.0e+32,5.32
2458494.7580,0.0085,7.74,1.9e+32,4.30
2458495.4858,0.0020,0.30,7.2e+30,12.00
2458495.4928,0.0058,4.85,1.2e+32,19.22
2458495.7428,0.0036,0.63,1.5e+31,2.96
2458495.7956,0.0022,0.33,8.1e+30,3.81
2458496.1692,0.0033,0.45,1.1e+31,2.20
2458496.1789,0.0512,21.85,5.3e+32,6.10
2458496.2997,0.0040,2.76,6.7e+31,15.22
2458496.3136,0.0022,0.40,9.8e+30,2.65
2458496.3831,0.0058,1.03,2.5e+31,na
2458496.4372,0.0055,0.79,1.9e+31,2.86
2458496.4803,0.0051,1.06,2.6e+31,2.62
2458496.5664,0.0082,1.89,4.6e+31,2.95
2458496.7747,0.0045,2.07,5.0e+31,11.70
2458496.9386,0.0020,0.32,7.7e+30,9.36
2458497.1164,0.0049,3.30,8.0e+31,13.27
2458497.2095,0.0081,4.85,1.2e+32,15.66
2458497.4372,0.0047,1.13,2.7e+31,3.11
2458497.6178,0.0454,16.12,3.9e+32,5.60
2458497.6886,0.0110,8.28,2.0e+32,7.02
2458498.1359,0.0042,0.85,2.1e+31,4.73
2458498.1956,0.0054,4.04,9.8e+31,15.12
2458498.2928,0.0149,4.42,1.1e+32,4.15
2458498.9150,0.0083,2.20,5.4e+31,5.82
2458499.3553,0.0071,1.71,4.2e+31,1.78
2458499.3956,0.0052,1.55,3.8e+31,na
2458499.6192,0.0141,2.84,6.9e+31,2.68
2458499.6498,0.0025,0.46,1.1e+31,5.47
2458500.8706,0.0050,1.26,3.1e+31,3.95
2458500.9456,0.0028,0.64,1.6e+31,1.56
2458501.2567,0.0058,5.19,1.3e+32,21.12
2458501.7109,0.0018,0.36,8.8e+30,4.89
2458501.7956,0.0027,0.70,1.7e+31,1.69
2458502.0650,0.0021,0.50,1.2e+31,19.19
2458502.2234,0.0018,0.61,1.5e+31,12.45
2458502.2275,0.0061,2.86,6.9e+31,9.46
2458502.3247,0.0052,4.08,9.9e+31,13.34
2458502.4053,0.0032,0.42,1.0e+31,2.36
2458502.5025,0.0128,4.53,1.1e+32,5.43
2458502.5331,0.0022,0.43,1.0e+31,6.13
2458502.5636,0.0021,0.34,8.3e+30,4.20
2458502.6372,0.0028,0.78,1.9e+31,3.68
2458502.8678,0.0025,0.91,2.2e+31,10.92
2458504.7900,0.0632,68.96,1.7e+33,16.81
2458504.9289,0.0252,6.50,1.6e+32,3.12
2458504.9497,0.0124,3.18,7.7e+31,3.65
2458505.3650,0.0315,16.70,4.1e+32,5.87
2458505.8497,0.0291,8.39,2.0e+32,3.37
2458506.1595,0.0020,0.33,7.9e+30,na
2458506.3358,0.0054,4.83,1.2e+32,25.24
2458506.3914,0.0029,0.97,2.4e+31,6.26
2458506.7164,0.0173,9.61,2.3e+32,6.36
2458506.8706,0.0044,2.19,5.3e+31,2.13
2458506.9664,0.0096,1.31,3.2e+31,1.67
2458507.0233,0.1452,79.09,1.9e+33,4.73
2458507.1789,0.0463,14.42,3.5e+32,3.47
2458507.2164,0.0062,1.13,2.8e+31,2.21
2458507.2456,0.0150,3.91,9.5e+31,3.66
2458508.0136,0.0081,3.74,9.1e+31,9.19
2458508.1289,0.0072,1.80,4.4e+31,3.27
2458508.4622,0.0026,0.45,1.1e+31,5.88
2458508.4789,0.0047,0.72,1.8e+31,1.71
2458508.6567,0.1281,115.01,2.8e+33,15.85
2458508.7636,0.1191,50.67,1.2e+33,4.23
2458508.9275,0.0123,2.03,4.9e+31,2.50
2458509.0025,0.0199,7.89,1.9e+32,6.03
2458509.2178,0.0441,23.03,5.6e+32,6.88
2458509.3080,0.0090,7.06,1.7e+32,9.48
2458509.4705,0.0113,3.03,7.4e+31,4.79
2458509.5955,0.0027,0.43,1.0e+31,5.66
2458509.7316,0.0314,11.09,2.7e+32,3.80
2458509.9594,0.0036,0.78,1.9e+31,7.20
2458510.2219,0.0025,0.50,1.2e+31,3.16
2458510.2691,0.0026,1.12,2.7e+31,na
2458510.3650,0.0075,2.90,7.0e+31,3.91
2458510.5705,0.0179,5.60,1.4e+32,6.78
2458510.9816,0.0129,2.42,5.9e+31,4.41
2458511.0608,0.0060,0.87,2.1e+31,na
2458511.1441,0.1196,65.44,1.6e+33,5.90
2458511.1858,0.0032,0.89,2.2e+31,3.85
2458511.4552,0.0058,0.88,2.1e+31,1.78
2458511.5427,0.0114,4.88,1.2e+32,5.36
2458511.6024,0.0115,3.13,7.6e+31,5.16
2458511.6705,0.0059,1.59,3.9e+31,4.07
2458511.8247,0.0034,0.83,2.0e+31,3.28
2458512.0830,0.0087,2.33,5.7e+31,3.82
2458512.1594,0.0364,12.58,3.1e+32,4.95
2458512.1816,0.0049,1.31,3.2e+31,6.75
2458512.2969,0.0087,1.54,3.7e+31,na
2458512.4149,0.0032,0.79,1.9e+31,3.91
2458512.4483,0.0026,0.41,1.0e+31,na
2458512.6260,0.0058,4.43,1.1e+32,8.45
2458513.1621,0.0036,0.55,1.3e+31,na
2458513.1858,0.0072,1.52,3.7e+31,3.24
2458513.3344,0.0049,0.77,1.9e+31,na
2458513.5080,0.0051,3.42,8.3e+31,14.14
2458513.8024,0.0089,2.00,4.9e+31,2.74
2458514.0010,0.0024,0.72,1.8e+31,2.09
2458514.0107,0.0023,0.48,1.2e+31,1.23
2458514.0232,0.0018,0.28,6.9e+30,4.79
2458514.4649,0.0086,2.61,6.3e+31,na
2458514.6427,0.0156,6.06,1.5e+32,5.23
2458514.7510,0.0020,0.63,1.5e+31,2.12
2458514.7663,0.0067,0.97,2.4e+31,1.92
2458514.8052,0.0025,0.40,9.7e+30,7.02
2458514.9510,0.0029,0.99,2.4e+31,7.38
2458515.0621,0.0021,0.65,1.6e+31,4.36
2458515.1107,0.0053,2.02,4.9e+31,6.99
2458515.1260,0.0023,0.65,1.6e+31,2.92
2458515.1385,0.0021,0.41,1.0e+31,6.90
2458515.2010,0.0019,0.39,9.4e+30,7.41
2458515.2551,0.0033,0.80,2.0e+31,5.27
2458515.4135,0.0110,3.39,8.2e+31,3.25
2458515.4274,0.0102,3.79,9.2e+31,3.56
2458515.5135,0.0115,2.67,6.5e+31,3.85
2458515.5204,0.0023,0.45,1.1e+31,7.53
2458515.5357,0.0036,0.66,1.6e+31,2.87
2458515.5593,0.0027,0.50,1.2e+31,3.25
2458515.6912,0.0211,11.91,2.9e+32,2.62
2458515.8899,0.0028,0.53,1.3e+31,4.02
2458515.9607,0.0025,0.45,1.1e+31,3.34

